A Distributed and Resilient Bargaining Game for Weather-Predictive Microgrid Energy Cooperation

A bargaining game is investigated for cooperative energy management in microgrids. This game incorporates a fully distributed and realistic cooperative power scheduling algorithm (CoDES) as well as a distributed Nash Bargaining Solution (NBS)-based method of allocating the overall power bill resulting from CoDES. A novel weather-based stochastic renewable generation (RG) prediction method is incorporated in the power scheduling. We demonstrate the proposed game using a 4-user grid-connected microgrid model with diverse user demands, storage, and RG profiles and examine the effect of weather prediction on day-ahead power scheduling and cost/profit allocation. Finally, the impact of users' ambivalence about cooperation and /or dishonesty on the bargaining outcome is investigated, and it is shown that the proposed game is resilient to malicious users' attempts to avoid payment of their fair share of the overall bill.

==> Authors/Alexandra_Duel-Hallen.txt <==
Professor Alexandra Duel-Hallen received her Ph.D. in Electrical Engineering from Cornell University in 1987. During 1987-1993, she was with the School of Electrical Engineering, Cornell University, Ithaca, NY and the Mathematical Sciences Research Center, AT&T Bell Laboratories, Murray Hill, NJ. She joined the Electrical and Computer Engineering Department at North Carolina State University in 1993. She served as an Associate Editor for the IEEE Transactions on Communications and as a Guest Editor for the IEEE Journal on Selected Areas in Communications. She is listed in "American Men and Women in Science," Cengage Learning and in Thomson Reuters Highly Cited Research. Her paper was included in The Best of the Best: Fifty Years of Communications and Networking Research, IEEE Press, 2007 and the IEEE Communications Society 50th Anniversary Journal Collection. She is a Fellow of IEEE. Her current research interests are in wireless communications and smart grid. 

==> Authors/Jie_Duan.txt <==
Jie Duan (S¡¯14) received his B.S. in Electrical Engineering from Zhejiang University, China, in 2012. In 2014, he received his M.Sc. in Electrical Engineering from Xi¡¯an Jiaotong University, China. He is currently working toward the Ph.D. degree in electrical engineering in the Department of Electrical and Computer Engineering, North Carolina State University, Raleigh. He has been a part of the Advanced Diagnosis, Automation, and Control Laboratory at North Carolina State University since September 2014. 
His research interests include distributed control, cyber-physical security with application in smart grids, and energy management systems. 


==> Authors/Lu_An.txt <==
Lu An received her B.S. (2012) and M.Eng. (2015) in Electrical Engineering from Beijing University of Posts and Telecommunications. During her master degree study, she was working on energy efficiency optimization in green wireless communication system. She is currently pursuing the Ph.D. degree in Electrical Engineering at North Carolina State University, Raleigh. Her research interests are on using game theoretic methods to study security problems in cooperative smart grids.

==> Authors/Mo-Yuen_Chow.txt <==
Mo-Yuen Chow earned his degree in Electrical and Computer Engineering from the University of Wisconsin-Madison (B.S., 1982); and Cornell University (M. Eng., 1983; Ph.D., 1987). Dr. Chow is a Professor in the Department of Electrical and Computer Engineering at North Carolina State University. Dr. Chow was a Changjiang Scholar and a Qiushi Professor at Zhejiang University.
Dr. Chow's recent research focuses on distributed control and management on smart grids, batteries, and robotic systems. Dr. Chow has established the Advanced Diagnosis, Automation, and Control Laboratory. He is an IEEE Fellow, the Co-Editor-in-Chief of IEEE Trans. on Industrial Informatics 2014-2018, Editor-in-Chief of IEEE Transactions on Industrial Electronics 2010-2012. He has received the IEEE Region-3 Joseph M. Biedenbach Outstanding Engineering Educator Award, the IEEE ENCS Outstanding Engineering Educator Award, the IEEE ENCS Service Award, the IEEE Industrial Electronics Society Anthony J Hornfeck Service Award. He is a Distinguished Lecturer of IEEE IES.


==> Latex and support files/Authors/Alexandra_Duel-Hallen.txt <==
Professor Alexandra Duel-Hallen received her Ph.D. in Electrical Engineering from Cornell University in 1987. During 1987-1993, she was with the School of Electrical Engineering, Cornell University, Ithaca, NY and the Mathematical Sciences Research Center, AT&T Bell Laboratories, Murray Hill, NJ. She joined the Electrical and Computer Engineering Department at North Carolina State University in 1993. She served as an Associate Editor for the IEEE Transactions on Communications and as a Guest Editor for the IEEE Journal on Selected Areas in Communications. She is listed in "American Men and Women in Science," Cengage Learning and in Thomson Reuters Highly Cited Research. Her paper was included in The Best of the Best: Fifty Years of Communications and Networking Research, IEEE Press, 2007 and the IEEE Communications Society 50th Anniversary Journal Collection. She is a Fellow of IEEE. Her current research interests are in wireless communications and smart grid. 

==> Latex and support files/Authors/Jie_Duan.txt <==
Jie Duan (S¡¯14) received his B.S. in Electrical Engineering from Zhejiang University, China, in 2012. In 2014, he received his M.Sc. in Electrical Engineering from Xi¡¯an Jiaotong University, China. He is currently working toward the Ph.D. degree in electrical engineering in the Department of Electrical and Computer Engineering, North Carolina State University, Raleigh. He has been a part of the Advanced Diagnosis, Automation, and Control Laboratory at North Carolina State University since September 2014. 
His research interests include distributed control, cyber-physical security with application in smart grids, and energy management systems. 


==> Latex and support files/Authors/Lu_An.txt <==
Lu An received her B.S. (2012) and M.Eng. (2015) in Electrical Engineering from Beijing University of Posts and Telecommunications. During her master degree study, she was working on energy efficiency optimization in green wireless communication system. She is currently pursuing the Ph.D. degree in Electrical Engineering at North Carolina State University, Raleigh. Her research interests are on using game theoretic methods to study security problems in cooperative smart grids.

==> Latex and support files/Authors/Mo-Yuen_Chow.txt <==
Mo-Yuen Chow earned his degree in Electrical and Computer Engineering from the University of Wisconsin-Madison (B.S., 1982); and Cornell University (M. Eng., 1983; Ph.D., 1987). Dr. Chow is a Professor in the Department of Electrical and Computer Engineering at North Carolina State University. Dr. Chow was a Changjiang Scholar and a Qiushi Professor at Zhejiang University.
Dr. Chow's recent research focuses on distributed control and management on smart grids, batteries, and robotic systems. Dr. Chow has established the Advanced Diagnosis, Automation, and Control Laboratory. He is an IEEE Fellow, the Co-Editor-in-Chief of IEEE Trans. on Industrial Informatics 2014-2018, Editor-in-Chief of IEEE Transactions on Industrial Electronics 2010-2012. He has received the IEEE Region-3 Joseph M. Biedenbach Outstanding Engineering Educator Award, the IEEE ENCS Outstanding Engineering Educator Award, the IEEE ENCS Service Award, the IEEE Industrial Electronics Society Anthony J Hornfeck Service Award. He is a Distinguished Lecturer of IEEE IES.

